Time-weighted energy correlators are infrared unsafe in gauge theories

Energy correlators are infrared safe because each detector weights a parton by its energy, but a weight in the arrival time makes them infrared unsafe in gauge theories. For the state created by a scalar operator that makes two partons at lowest order in a weakly coupled conformal gauge theory, we show that the correlator of two time-weighted energy detectors (the light-ray operators $\int\!du\,u\,T_{uu}$) at separated directions diverges at two loops like the logarithm of the time window. The logarithm does not come from a single soft gluon, but from a soft parton pair with comparable energies, one parton in each detector; its coefficient is a closed-form function of the angle for any matter content. In $N=4$ super Yang-Mills theory, we recover this coefficient from the two-gluon Regge term of the known four-point function and derive a simple relation to the logarithm in the charge correlator. In the planar theory the leading logarithms resum to a power of the window, set by the BFKL intercept.

==> figures/fig1a.csv <==
z N4 BZ gs gf gg
0.0100 0.11203737 0.10684911 0.02270738 0.04671768 0.04261230
0.0200 0.19621857 0.18720502 0.03989463 0.08234954 0.07397440
0.0300 0.26980669 0.25747285 0.05500593 0.11379226 0.10100849
0.0500 0.39795997 0.37987262 0.08153606 0.16919657 0.14722734
0.0700 0.50916269 0.48609383 0.10480936 0.21797467 0.18637866
0.1000 0.65419727 0.62461980 0.13558779 0.28269418 0.23591530
0.1500 0.85515736 0.81647823 0.17925823 0.37487760 0.30102152
0.2000 1.01928998 0.97302937 0.21614737 0.45303137 0.35011125
0.2500 1.15539318 1.10266644 0.24795609 0.52061160 0.38682550
0.3000 1.26867126 1.21035894 0.27568239 0.57965352 0.41333534
0.3500 1.36257852 1.29940806 0.29998387 0.63150242 0.43109223
0.4000 1.43958148 1.37217275 0.32132692 0.67711517 0.44113938
0.4500 1.50153303 1.43042634 0.34005970 0.71720803 0.44426530
0.5000 1.54987829 1.47555275 0.35645217 0.75233768 0.44108843
0.5500 1.58577727 1.50866353 0.37071982 0.78294955 0.43210789
0.6000 1.61018271 1.53067213 0.38303871 0.80940835 0.41773565
0.6500 1.62389181 1.54234324 0.39355543 0.83201832 0.39831806
0.7000 1.62758198 1.54432700 0.40239396 0.85103727 0.37415074
0.7500 1.62183643 1.53718335 0.40966054 0.86668657 0.34548932
0.8000 1.60716286 1.52139999 0.41544727 0.87915840 0.31255719
0.8500 1.58400751 1.49740572 0.41983476 0.88862126 0.27555149
0.9000 1.55276592 1.46558080 0.42289417 0.89522415 0.23464760
0.9500 1.51379130 1.42626489 0.42468883 0.89909979 0.19000268
0.9700 1.49610838 1.40851049 0.42506545 0.89991349 0.17112944
0.9900 1.47725821 1.38962490 0.42525222 0.90031708 0.15168891

